TCBP-JOBS: GPU-Accelerated Quantum Error Correction Decoding and Noise Learning with Near-Optimal Accuracy

Achieving near-optimal quantum error correction (QEC) decoding accuracy often requires computationally expensive searches that limit both large-scale simulation and real-time operation. We introduce trajectory-calibrated belief propagation (TCBP), which learns calibrated fault probabilities from BP trajectories, and jittered OSD beam search (JOBS), which uses these probabilities to guide parallel GPU searches. Across surface, color and bivariate-bicycle code memory and surgery circuits, TCBP-JOBS achieves logical error rates comparable to those of the Tesseract most-likely-error decoder at physical error rates of 0.1% to 0.4%, and up to 4.5$\times$ lower on the largest codes. Serial speedups over Tesseract's sparsified presets range from 10$\times$ to 7,400$\times$, and against unsparsified long-beam Tesseract they reach 13,000$\times$ on the bivariate-bicycle codes, at logical error rate ratios of 0.97 to 1.57. At lower physical error rates ($10^{-4}$ to $5\times10^{-4}$), rare-event splitting on the gross code shows that Tesseract is more accurate. Batched execution accelerates offline simulation for rapid, efficient exploration of large-scale QEC design spaces. For QPUs with longer logical clock cycles, our serial memory and logical-surgery experiments demonstrate accuracy comparable to Tesseract while meeting the millisecond-scale latency requirements of online feed-forward operation. Beyond memory and logic decoding, we demonstrate using TCBP-JOBS for confidence scores for postselection in memory and magic-state cultivation, enabling end-to-end color code cultivation. Together, these methods provide a GPU framework for accelerating QEC research via accurate decoding, noise estimation, and confidence assessment.

==> data/cultivation_gap_data.json <==
{
  "schema": "cultivation-gap-figure-v1",
  "dataset_id": "cultivation-gap-2x2-20261113-v1",
  "description": "All aggregate data required to reproduce the compact four-panel cultivation figure. No external data files or simulations needed.",
  "method_labels": [
    "Surface matching",
    "Surface JOBS: same checks",
    "Surface JOBS: relaxed checks",
    "Color JOBS"
  ],
  "timing": {
    "circuit_steps_per_reference_qec_cycle": 10,
    "definition": "One reference QEC-cycle duration is assigned ten equal-duration circuit steps, matching the repeated escape rounds (reset + 8 CNOT layers + measurement). Approximate elapsed-time normalization, not actual syndrome rounds per state.",
    "panel_d_formula": "1000 * circuit_steps_per_reference_qec_cycle * accepted / all_attempt_circuit_steps",
    "rejected_work": "All attempts included; hard rejection at end of declaring interval; gap rejects consume full circuit time."
  },
  "field_notes": {
    "method": "Zero-based index into method_labels; paper_* denotes grafted surface route.",
    "acceptance": "accepted/attempts, fraction not percent; includes hard rejects in denominator.",
    "binary_Y_rate": "binary_Y_errors/accepted; preprojection diagnostic D_Y < 1/2; not full-state infidelity.",
    "gap_units": "Matching dB, JOBS nats; these are different decoder scores.",
    "cp95_lower/upper": "Two-sided pointwise 95% Clopper-Pearson diagnostic-error interval.",
    "zero_error_one_sided95_upper": "1 - 0.05^(1/accepted), only for zero-error points; null otherwise.",
    "selected": "Highest measured acceptance among tested thresholds with two-sided CP upper <= 1e-5 for distance 3 or <= 1e-6 for distance 5. Exploratory, no multiple-selection adjustment.",
    "all_attempt_circuit_steps": "Exact aggregate cost sum over all attempts, including rejected work.",
    "steps_per_output": "all_attempt_circuit_steps/accepted.",
    "outputs_per_1000_steps": "1000/steps_per_output; multiply by 10 for the panel-d units.",
    "installed_qubits": "Physical footprint per reusable factory pipeline.",
    "yield_points": "Eight selected points ordered by cultivation distance then method; color policy uses historical label gap N.",
    "acceptance_pointwise95_lower/upper": "Two-sided exact-binomial acceptance interval; denominator is all attempts."
  },
  "provenance": {
    "source_sha256": {
      "paper_d3_15_report.json": "8880293b21d0265597ed958fd08b719c7a265d393890f14b0b20df9a3be2c181",
      "paper_d3_15_moments.json": "5990c821a6baa2c77a5dc2c91e65786e72ec52ec282d241eb98f7f637066a69a",
      "color_d3_15_report.json": "f1597d4ea62b96e7c9fa2d4d8c014119c0bb0401dcad415a7fd2886e05ac8964",
      "color_d3_15_moments.json": "b4d200ee80904006e90aca2a7497d48ce9e183f5926f0e1759ae15bc9ec1d8e1",
      "paper_d5_15_report.json": "4dbca81f28e7a950957f69bbf14d2c424ef4a1cad0b16833ad1ada0dd33011a7",
      "paper_d5_15_moments.json": "c84795118572d04d74fb9ff617d7838e4e02c1d4b956fbca280a55ac485c01c7",
      "color_d5_15_report.json": "25a18c7b00f08d3475013b2bb3a7764f86a4d81f1c91c9aa5c8ec84ef4b1ee1e",
      "color_d5_15_moments.json": "cf87555eaf7eea09d52664d60945eadb9bcc70c623e0f152e0ff8af49f8e8bde"
    },
    "omitted_empty_policies": [
      {
        "case": "paper_d3_15",
        "policy": "A_db70",
        "reason": "zero accepted shots; conditional error undefined"
      },
      {
        "case": "paper_d3_15",
        "policy": "A_db80",
        "reason": "zero accepted shots; conditional error undefined"
      },
      {
        "case": "paper_d3_15",
        "policy": "A_db90",
        "reason": "zero accepted shots; conditional error undefined"
      },
      {
        "case": "paper_d3_15",
        "policy": "A_db100",
        "reason": "zero accepted shots; conditional error undefined"
      },
      {
        "case": "paper_d3_15",
        "policy": "A_db110",
        "reason": "zero accepted shots; conditional error undefined"
      }
    ],
    "curve_intervals": "two-sided pointwise 95% Clopper-Pearson",
    "zero_error_display": "one-sided 95% upper limit; no zero error-rate marker",
    "selection": "max acceptance with two-sided pointwise 95% CP upper <= ceiling; exploratory",
    "ceilings": {
      "3": 1e-05,
      "5": 1e-06
    },
    "timing": "equal-duration Stim intervals; original all-attempt early-abort costs",
    "fullstate_infidelity_claim": false,
    "new_simulations": false
  },
  "curve_points": [
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 0,
      "policy": "A_db0",
      "gap": 0,
      "gap_units": "dB",
      "attempts": 671088640,
      "accepted": 361583044,
      "binary_Y_errors": 1117633,
      "acceptance": 0.5388007223606109,
      "binary_Y_rate": 0.00309094416495924,
      "cp95_lower": 0.0030852251611995303,
      "cp95_upper": 0.0030966711263281372,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 164.44224975881335,
      "outputs_per_1000_steps": 6.081162240644939,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 0,
      "policy": "A_db20",
      "gap": 20,
      "gap_units": "dB",
      "attempts": 671088640,
      "accepted": 354942708,
      "binary_Y_errors": 146795,
      "acceptance": 0.52890585064888,
      "binary_Y_rate": 0.00041357378723779837,
      "cp95_lower": 0.0004114612331409124,
      "cp95_upper": 0.0004156944960792219,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 167.51866678720444,
      "outputs_per_1000_steps": 5.9694839935078985,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 0,
      "policy": "A_db40",
      "gap": 40,
      "gap_units": "dB",
      "attempts": 671088640,
      "accepted": 316212545,
      "binary_Y_errors": 10902,
      "acceptance": 0.4711934104561806,
      "binary_Y_rate": 3.4476810526287e-05,
      "cp95_lower": 3.383264633878712e-05,
      "cp95_upper": 3.513015676202288e-05,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 188.03659174875557,
      "outputs_per_1000_steps": 5.318113834652706,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 0,
      "policy": "A_db55",
      "gap": 55,
      "gap_units": "dB",
      "attempts": 671088640,
      "accepted": 231655985,
      "binary_Y_errors": 1072,
      "acceptance": 0.3451943174004555,
      "binary_Y_rate": 4.627551496241291e-06,
      "cp95_lower": 4.354648939766683e-06,
      "cp95_upper": 4.9130765552904495e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 256.6716729982176,
      "outputs_per_1000_steps": 3.8960279033477305,
      "installed_qubits": 454,
      "selected": true,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 0,
      "policy": "A_db60",
      "gap": 60,
      "gap_units": "dB",
      "attempts": 671088640,
      "accepted": 210978832,
      "binary_Y_errors": 835,
      "acceptance": 0.3143829584121704,
      "binary_Y_rate": 3.957743021347279e-06,
      "cp95_lower": 3.6938174165805515e-06,
      "cp95_upper": 4.235546922446202e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 281.8269902546432,
      "outputs_per_1000_steps": 3.548276192767966,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 0,
      "policy": "A_db69",
      "gap": 69,
      "gap_units": "dB",
      "attempts": 671088640,
      "accepted": 151290267,
      "binary_Y_errors": 488,
      "acceptance": 0.22544006556272506,
      "binary_Y_rate": 3.2255875389525224e-06,
      "cp95_lower": 2.945713855808007e-06,
      "cp95_upper": 3.524883191275519e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 393.01622245137554,
      "outputs_per_1000_steps": 2.544424232065182,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 1,
      "policy": "B_nats0",
      "gap": 0,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 361583044,
      "binary_Y_errors": 535347,
      "acceptance": 0.5388007223606109,
      "binary_Y_rate": 0.0014805644481492887,
      "cp95_lower": 0.001476603947743127,
      "cp95_upper": 0.001484532933088797,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 164.44224975881335,
      "outputs_per_1000_steps": 6.081162240644939,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 1,
      "policy": "B_nats5",
      "gap": 5,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 357493925,
      "binary_Y_errors": 60552,
      "acceptance": 0.5327074602246284,
      "binary_Y_rate": 0.00016937910203648914,
      "cp95_lower": 0.00016803276776929045,
      "cp95_upper": 0.00017073354078996634,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 166.3231878136111,
      "outputs_per_1000_steps": 6.012390774524133,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 1,
      "policy": "B_nats10",
      "gap": 10,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 323757700,
      "binary_Y_errors": 3510,
      "acceptance": 0.48243656754493713,
      "binary_Y_rate": 1.0841440991210402e-05,
      "cp95_lower": 1.0485718401136938e-05,
      "cp95_upper": 1.1206154083692285e-05,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 183.65440954763392,
      "outputs_per_1000_steps": 5.445009474387996,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 1,
      "policy": "B_nats15",
      "gap": 15,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 249048404,
      "binary_Y_errors": 1043,
      "acceptance": 0.3711110413074493,
      "binary_Y_rate": 4.187940911277633e-06,
      "cp95_lower": 3.937606018659555e-06,
      "cp95_upper": 4.4500184624104154e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 238.74687922111718,
      "outputs_per_1000_steps": 4.1885364251142425,
      "installed_qubits": 454,
      "selected": true,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 1,
      "policy": "B_nats20",
      "gap": 20,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 199689844,
      "binary_Y_errors": 772,
      "acceptance": 0.2975610554218292,
      "binary_Y_rate": 3.8659953082040564e-06,
      "cp95_lower": 3.598059633053161e-06,
      "cp95_upper": 4.148600581656045e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 297.75940548083156,
      "outputs_per_1000_steps": 3.3584161628250415,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 59459529230.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 2,
      "policy": "C_nats0",
      "gap": 0,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 424822439,
      "binary_Y_errors": 985837,
      "acceptance": 0.6330347642302513,
      "binary_Y_rate": 0.00232058598957387,
      "cp95_lower": 0.002316012702177347,
      "cp95_upper": 0.002325166060643846,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 149.2357509156902,
      "outputs_per_1000_steps": 6.700807238641789,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 63398695690.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 2,
      "policy": "C_nats5",
      "gap": 5,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 417103760,
      "binary_Y_errors": 102958,
      "acceptance": 0.6215330362319946,
      "binary_Y_rate": 0.0002468402586445157,
      "cp95_lower": 0.00024533494879539814,
      "cp95_upper": 0.00024835251143915727,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 151.9974207137332,
      "outputs_per_1000_steps": 6.579059008398348,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 63398695690.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 2,
      "policy": "C_nats10",
      "gap": 10,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 365277673,
      "binary_Y_errors": 4754,
      "acceptance": 0.5443061485886573,
      "binary_Y_rate": 1.301475658491725e-05,
      "cp95_lower": 1.2647398832094816e-05,
      "cp95_upper": 1.3390076538624057e-05,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 173.5630189748827,
      "outputs_per_1000_steps": 5.761596023774602,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 63398695690.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 2,
      "policy": "C_nats15",
      "gap": 15,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 265825892,
      "binary_Y_errors": 1171,
      "acceptance": 0.3961114466190338,
      "binary_Y_rate": 4.405138984730652e-06,
      "cp95_lower": 4.156414257214654e-06,
      "cp95_upper": 4.6648588703555295e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 238.49706743389768,
      "outputs_per_1000_steps": 4.19292367306429,
      "installed_qubits": 454,
      "selected": true,
      "all_attempt_circuit_steps": 63398695690.0
    },
    {
      "case": "paper_d3_15",
      "distance": 3,
      "method": 2,
      "policy": "C_nats20",
      "gap": 20,
      "gap_units": "nats",
      "attempts": 671088640,
      "accepted": 209462259,
      "binary_Y_errors": 840,
      "acceptance": 0.3121230885386467,
      "binary_Y_rate": 4.010268981201048e-06,
      "cp95_lower": 3.743624064143831e-06,
      "cp95_upper": 4.290892198708008e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 302.67359854072805,
      "outputs_per_1000_steps": 3.3038890898356272,
      "installed_qubits": 454,
      "selected": false,
      "all_attempt_circuit_steps": 63398695690.0
    },
    {
      "case": "color_d3_15",
      "distance": 3,
      "method": 3,
      "policy": "D_nats0",
      "gap": 0,
      "gap_units": "nats",
      "attempts": 268435456,
      "accepted": 164314619,
      "binary_Y_errors": 172461,
      "acceptance": 0.6121196560561657,
      "binary_Y_rate": 0.0010495779441268096,
      "cp95_lower": 0.001044632733755788,
      "cp95_upper": 0.0010545407462711736,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 156.38917445318728,
      "outputs_per_1000_steps": 6.394304487484425,
      "installed_qubits": 339,
      "selected": false,
      "all_attempt_circuit_steps": 25697027616.0
    },
    {
      "case": "color_d3_15",
      "distance": 3,
      "method": 3,
      "policy": "D_nats5",
      "gap": 5,
      "gap_units": "nats",
      "attempts": 268435456,
      "accepted": 162881117,
      "binary_Y_errors": 21409,
      "acceptance": 0.6067794449627399,
      "binary_Y_rate": 0.00013143942277851642,
      "cp95_lower": 0.00012968469817897232,
      "cp95_upper": 0.00013321195321666968,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 157.7655414531569,
      "outputs_per_1000_steps": 6.338519747652981,
      "installed_qubits": 339,
      "selected": false,
      "all_attempt_circuit_steps": 25697027616.0
    },
    {
      "case": "color_d3_15",
      "distance": 3,
      "method": 3,
      "policy": "D_nats10",
      "gap": 10,
      "gap_units": "nats",
      "attempts": 268435456,
      "accepted": 150049358,
      "binary_Y_errors": 1296,
      "acceptance": 0.5589774176478386,
      "binary_Y_rate": 8.637157914397742e-06,
      "cp95_lower": 8.173266914529153e-06,
      "cp95_upper": 9.12051829938127e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 171.25716469909855,
      "outputs_per_1000_steps": 5.839171761117354,
      "installed_qubits": 339,
      "selected": true,
      "all_attempt_circuit_steps": 25697027616.0
    },
    {
      "case": "color_d3_15",
      "distance": 3,
      "method": 3,
      "policy": "D_nats15",
      "gap": 15,
      "gap_units": "nats",
      "attempts": 268435456,
      "accepted": 131737617,
      "binary_Y_errors": 675,
      "acceptance": 0.4907608665525913,
      "binary_Y_rate": 5.123821239304792e-06,
      "cp95_lower": 4.744525073497101e-06,
      "cp95_upper": 5.525372131516252e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 195.0621864975742,
      "outputs_per_1000_steps": 5.126570238729668,
      "installed_qubits": 339,
      "selected": false,
      "all_attempt_circuit_steps": 25697027616.0
    },
    {
      "case": "color_d3_15",
      "distance": 3,
      "method": 3,
      "policy": "D_nats20",
      "gap": 20,
      "gap_units": "nats",
      "attempts": 268435456,
      "accepted": 89320823,
      "binary_Y_errors": 436,
      "acceptance": 0.3327459953725338,
      "binary_Y_rate": 4.88128059455968e-06,
      "cp95_lower": 4.433793284857453e-06,
      "cp95_upper": 5.361692814884104e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 287.69358311891057,
      "outputs_per_1000_steps": 3.475920419075445,
      "installed_qubits": 339,
      "selected": false,
      "all_attempt_circuit_steps": 25697027616.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db0",
      "gap": 0,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 55692575,
      "binary_Y_errors": 29577,
      "acceptance": 0.05186775233596563,
      "binary_Y_rate": 0.0005310761802628088,
      "cp95_lower": 0.0005250423816777854,
      "cp95_upper": 0.0005371619951297557,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1301.908689012853,
      "outputs_per_1000_steps": 0.768103023229863,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db20",
      "gap": 20,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 55530461,
      "binary_Y_errors": 5762,
      "acceptance": 0.05171677190810442,
      "binary_Y_rate": 0.0001037628698958577,
      "cp95_lower": 0.00010110091105697107,
      "cp95_upper": 0.00010647717098543374,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1305.7094430748557,
      "outputs_per_1000_steps": 0.7658671730557979,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db40",
      "gap": 40,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 54686958,
      "binary_Y_errors": 653,
      "acceptance": 0.05093119852244854,
      "binary_Y_rate": 1.1940689771041936e-05,
      "cp95_lower": 1.104229251919592e-05,
      "cp95_upper": 1.2892707990432222e-05,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1325.8489767523731,
      "outputs_per_1000_steps": 0.7542337155544441,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db55",
      "gap": 55,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 52229760,
      "binary_Y_errors": 99,
      "acceptance": 0.048642754554748535,
      "binary_Y_rate": 1.8954710877476749e-06,
      "cp95_lower": 1.540545626918509e-06,
      "cp95_upper": 2.307667561794563e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1388.2247842226348,
      "outputs_per_1000_steps": 0.7203444365531702,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db60",
      "gap": 60,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 50896570,
      "binary_Y_errors": 61,
      "acceptance": 0.047401124611496925,
      "binary_Y_rate": 1.1985090547359084e-06,
      "cp95_lower": 9.167645811049307e-07,
      "cp95_upper": 1.5395347575276507e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1424.5880872915404,
      "outputs_per_1000_steps": 0.7019572948284462,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db69",
      "gap": 69,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 47229898,
      "binary_Y_errors": 27,
      "acceptance": 0.04398627020418644,
      "binary_Y_rate": 5.716717829879709e-07,
      "cp95_lower": 3.7673533992528154e-07,
      "cp95_upper": 8.317523222631032e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1535.1853460704065,
      "outputs_per_1000_steps": 0.6513871452458081,
      "installed_qubits": 463,
      "selected": true,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db70",
      "gap": 70,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 45848206,
      "binary_Y_errors": 19,
      "acceptance": 0.04269946925342083,
      "binary_Y_rate": 4.144109804427244e-07,
      "cp95_lower": 2.4950249924347445e-07,
      "cp95_upper": 6.471540047434527e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1581.4500420365412,
      "outputs_per_1000_steps": 0.6323310717499693,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db80",
      "gap": 80,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 36320761,
      "binary_Y_errors": 4,
      "acceptance": 0.03382634464651346,
      "binary_Y_rate": 1.1012985107883615e-07,
      "cp95_lower": 3.0006678612398106e-08,
      "cp95_upper": 2.819761347248834e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1996.2865675088692,
      "outputs_per_1000_steps": 0.5009300850267616,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db90",
      "gap": 90,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 25788649,
      "binary_Y_errors": 2,
      "acceptance": 0.024017550982534885,
      "binary_Y_rate": 7.755350037917845e-08,
      "cp95_lower": 9.392088825691635e-09,
      "cp95_upper": 2.8014988050313695e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 2811.5721496694146,
      "outputs_per_1000_steps": 0.35567289287510556,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db100",
      "gap": 100,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 14708397,
      "binary_Y_errors": 0,
      "acceptance": 0.01369826216250658,
      "binary_Y_rate": 0.0,
      "cp95_lower": 0.0,
      "cp95_upper": 2.508008854756096e-07,
      "zero_error_one_sided95_upper": 2.0367494625527007e-07,
      "steps_per_output": 4929.609073374889,
      "outputs_per_1000_steps": 0.2028558421399091,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 0,
      "policy": "A_db110",
      "gap": 110,
      "gap_units": "dB",
      "attempts": 1073741824,
      "accepted": 8176134,
      "binary_Y_errors": 0,
      "acceptance": 0.007614618167281151,
      "binary_Y_rate": 0.0,
      "cp95_lower": 0.0,
      "cp95_upper": 4.511763899596332e-07,
      "zero_error_one_sided95_upper": 3.6639953855165484e-07,
      "steps_per_output": 8868.084513536593,
      "outputs_per_1000_steps": 0.11276392308548262,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 1,
      "policy": "B_nats0",
      "gap": 0,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 55692575,
      "binary_Y_errors": 6318,
      "acceptance": 0.05186775233596563,
      "binary_Y_rate": 0.00011344420688036063,
      "cp95_lower": 0.00011066409515241479,
      "cp95_upper": 0.00011627649709286345,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1301.908689012853,
      "outputs_per_1000_steps": 0.768103023229863,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 1,
      "policy": "B_nats5",
      "gap": 5,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 55637177,
      "binary_Y_errors": 850,
      "acceptance": 0.051816158927977085,
      "binary_Y_rate": 1.527755443091586e-05,
      "cp95_lower": 1.426763771293672e-05,
      "cp95_upper": 1.6340091774894473e-05,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1303.2050009654515,
      "outputs_per_1000_steps": 0.7673389829375818,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 1,
      "policy": "B_nats10",
      "gap": 10,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 55248797,
      "binary_Y_errors": 83,
      "acceptance": 0.051454451866447926,
      "binary_Y_rate": 1.5022951540465216e-06,
      "cp95_lower": 1.1965698765374122e-06,
      "cp95_upper": 1.862320536600294e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1312.3660829393264,
      "outputs_per_1000_steps": 0.7619825085392978,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 1,
      "policy": "B_nats15",
      "gap": 15,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 53615271,
      "binary_Y_errors": 31,
      "acceptance": 0.0499331122264266,
      "binary_Y_rate": 5.781934777500238e-07,
      "cp95_lower": 3.928544487747335e-07,
      "cp95_upper": 8.206993893984327e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1352.3506634145335,
      "outputs_per_1000_steps": 0.73945318108183,
      "installed_qubits": 463,
      "selected": true,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 1,
      "policy": "B_nats20",
      "gap": 20,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 49092574,
      "binary_Y_errors": 25,
      "acceptance": 0.0457210224121809,
      "binary_Y_rate": 5.092419884115264e-07,
      "cp95_lower": 3.2955459081459265e-07,
      "cp95_upper": 7.517415409967164e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 1476.9371698864272,
      "outputs_per_1000_steps": 0.6770768725909292,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 72506647306.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 2,
      "policy": "C_nats0",
      "gap": 0,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 125612522,
      "binary_Y_errors": 25605,
      "acceptance": 0.11698577739298344,
      "binary_Y_rate": 0.00020384114252558355,
      "cp95_lower": 0.00020135217685092322,
      "cp95_upper": 0.00020635318904364892,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 619.2424841688952,
      "outputs_per_1000_steps": 1.6148762812069193,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 77784610166.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 2,
      "policy": "C_nats5",
      "gap": 5,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 125385043,
      "binary_Y_errors": 3040,
      "acceptance": 0.11677392106503248,
      "binary_Y_rate": 2.424531608606618e-05,
      "cp95_lower": 2.339103982123407e-05,
      "cp95_upper": 2.512281595778267e-05,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 620.3659408243773,
      "outputs_per_1000_steps": 1.6119518081072335,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 77784610166.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 2,
      "policy": "C_nats10",
      "gap": 10,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 123928563,
      "binary_Y_errors": 323,
      "acceptance": 0.11541746836155653,
      "binary_Y_rate": 2.606340234898068e-06,
      "cp95_lower": 2.3298234862560225e-06,
      "cp95_upper": 2.906647861595938e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 627.6568394164306,
      "outputs_per_1000_steps": 1.5932272815345383,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 77784610166.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 2,
      "policy": "C_nats15",
      "gap": 15,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 118260709,
      "binary_Y_errors": 117,
      "acceptance": 0.11013886798173189,
      "binary_Y_rate": 9.893395785408322e-07,
      "cp95_lower": 8.182108531877215e-07,
      "cp95_upper": 1.185697402134285e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 657.738405458063,
      "outputs_per_1000_steps": 1.5203612738769279,
      "installed_qubits": 463,
      "selected": false,
      "all_attempt_circuit_steps": 77784610166.0
    },
    {
      "case": "paper_d5_15",
      "distance": 5,
      "method": 2,
      "policy": "C_nats20",
      "gap": 20,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 104728037,
      "binary_Y_errors": 75,
      "acceptance": 0.0975355850532651,
      "binary_Y_rate": 7.161406071231909e-07,
      "cp95_lower": 5.632900569721184e-07,
      "cp95_upper": 8.976883708312941e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 742.7295726549329,
      "outputs_per_1000_steps": 1.3463850596731164,
      "installed_qubits": 463,
      "selected": true,
      "all_attempt_circuit_steps": 77784610166.0
    },
    {
      "case": "color_d5_15",
      "distance": 5,
      "method": 3,
      "policy": "D_nats0",
      "gap": 0,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 112550142,
      "binary_Y_errors": 8816,
      "acceptance": 0.1048204880207777,
      "binary_Y_rate": 7.832953244963476e-05,
      "cp95_lower": 7.670295049600367e-05,
      "cp95_upper": 7.998191865962465e-05,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 719.1655724876829,
      "outputs_per_1000_steps": 1.3905003774594995,
      "installed_qubits": 340,
      "selected": false,
      "all_attempt_circuit_steps": 80942187305.0
    },
    {
      "case": "color_d5_15",
      "distance": 5,
      "method": 3,
      "policy": "D_nats5",
      "gap": 5,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 112470234,
      "binary_Y_errors": 1066,
      "acceptance": 0.10474606789648533,
      "binary_Y_rate": 9.478063324737103e-06,
      "cp95_lower": 8.917563759935527e-06,
      "cp95_upper": 1.0064562064697447e-05,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 719.6765261909209,
      "outputs_per_1000_steps": 1.3895131543233257,
      "installed_qubits": 340,
      "selected": false,
      "all_attempt_circuit_steps": 80942187305.0
    },
    {
      "case": "color_d5_15",
      "distance": 5,
      "method": 3,
      "policy": "D_nats10",
      "gap": 10,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 111874344,
      "binary_Y_errors": 135,
      "acceptance": 0.10419110208749771,
      "binary_Y_rate": 1.206710986390231e-06,
      "cp95_lower": 1.0117486111504388e-06,
      "cp95_upper": 1.428288337331236e-06,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 723.5098272844398,
      "outputs_per_1000_steps": 1.3821512331813306,
      "installed_qubits": 340,
      "selected": false,
      "all_attempt_circuit_steps": 80942187305.0
    },
    {
      "case": "color_d5_15",
      "distance": 5,
      "method": 3,
      "policy": "D_nats15",
      "gap": 15,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 109900424,
      "binary_Y_errors": 46,
      "acceptance": 0.10235274583101273,
      "binary_Y_rate": 4.1856071456102847e-07,
      "cp95_lower": 3.064390647278765e-07,
      "cp95_upper": 5.583012984873868e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 736.5047773155088,
      "outputs_per_1000_steps": 1.3577644447126422,
      "installed_qubits": 340,
      "selected": true,
      "all_attempt_circuit_steps": 80942187305.0
    },
    {
      "case": "color_d5_15",
      "distance": 5,
      "method": 3,
      "policy": "D_nats20",
      "gap": 20,
      "gap_units": "nats",
      "attempts": 1073741824,
      "accepted": 103722137,
      "binary_Y_errors": 22,
      "acceptance": 0.09659876767545938,
      "binary_Y_rate": 2.1210515552721402e-07,
      "cp95_lower": 1.329251763450022e-07,
      "cp95_upper": 3.211297370777182e-07,
      "zero_error_one_sided95_upper": null,
      "steps_per_output": 780.3752375927234,
      "outputs_per_1000_steps": 1.2814348172870889,
      "installed_qubits": 340,
      "selected": false,
      "all_attempt_circuit_steps": 80942187305.0
    }
  ],
  "yield_points": [
    {
      "cultivation": "3->15",
      "method": "Surface + matching",
      "illustrative_binary_Y_ceiling": 1e-05,
      "policy": "A_db55",
      "attempts": 671088640,
      "accepted": 231655985,
      "binary_Y_errors": 1072,
      "acceptance": 0.3451943174004555,
      "binary_Y_error_rate": 4.627551496241291e-06,
      "binary_Y_pointwise95_upper": 4.9130765552904495e-06,
      "acceptance_pointwise95_lower": 0.345158346847032,
      "acceptance_pointwise95_upper": 0.34523028928922345
    },
    {
      "cultivation": "3->15",
      "method": "Surface + JOBS (same checks)",
      "illustrative_binary_Y_ceiling": 1e-05,
      "policy": "B_nats15",
      "attempts": 671088640,
      "accepted": 249048404,
      "binary_Y_errors": 1043,
      "acceptance": 0.3711110413074493,
      "binary_Y_error_rate": 4.187940911277633e-06,
      "binary_Y_pointwise95_upper": 4.4500184624104154e-06,
      "acceptance_pointwise95_lower": 0.37107449030292566,
      "acceptance_pointwise95_upper": 0.3711475934237611
    },
    {
      "cultivation": "3->15",
      "method": "Surface + JOBS (relaxed checks)",
      "illustrative_binary_Y_ceiling": 1e-05,
      "policy": "C_nats15",
      "attempts": 671088640,
      "accepted": 265825892,
      "binary_Y_errors": 1171,
      "acceptance": 0.3961114466190338,
      "binary_Y_error_rate": 4.405138984730652e-06,
      "binary_Y_pointwise95_upper": 4.6648588703555295e-06,
      "acceptance_pointwise95_lower": 0.3960744426143388,
      "acceptance_pointwise95_upper": 0.3961484515198646
    },
    {
      "cultivation": "3->15",
      "method": "Color + JOBS",
      "illustrative_binary_Y_ceiling": 1e-05,
      "policy": "gap 10",
      "attempts": 268435456,
      "accepted": 150049358,
      "binary_Y_errors": 1296,
      "acceptance": 0.5589774176478386,
      "binary_Y_error_rate": 8.637157914397742e-06,
      "binary_Y_pointwise95_upper": 9.12051829938127e-06,
      "acceptance_pointwise95_lower": 0.5589180193548696,
      "acceptance_pointwise95_upper": 0.5590368146689503
    },
    {
      "cultivation": "5->15",
      "method": "Surface + matching",
      "illustrative_binary_Y_ceiling": 1e-06,
      "policy": "A_db69",
      "attempts": 1073741824,
      "accepted": 47229898,
      "binary_Y_errors": 27,
      "acceptance": 0.04398627020418644,
      "binary_Y_error_rate": 5.716717829879709e-07,
      "binary_Y_pointwise95_upper": 8.317523222631032e-07,
      "acceptance_pointwise95_lower": 0.043974005367990385,
      "acceptance_pointwise95_upper": 0.04399853749890846
    },
    {
      "cultivation": "5->15",
      "method": "Surface + JOBS (same checks)",
      "illustrative_binary_Y_ceiling": 1e-06,
      "policy": "B_nats15",
      "attempts": 1073741824,
      "accepted": 53615271,
      "binary_Y_errors": 31,
      "acceptance": 0.0499331122264266,
      "binary_Y_error_rate": 5.781934777500238e-07,
      "binary_Y_pointwise95_upper": 8.206993893984327e-07,
      "acceptance_pointwise95_lower": 0.049920085219508484,
      "acceptance_pointwise95_upper": 0.04994614165980228
    },
    {
      "cultivation": "5->15",
      "method": "Surface + JOBS (relaxed checks)",
      "illustrative_binary_Y_ceiling": 1e-06,
      "policy": "C_nats20",
      "attempts": 1073741824,
      "accepted": 104728037,
      "binary_Y_errors": 75,
      "acceptance": 0.0975355850532651,
      "binary_Y_error_rate": 7.161406071231909e-07,
      "binary_Y_pointwise95_upper": 8.976883708312941e-07,
      "acceptance_pointwise95_lower": 0.09751783990669073,
      "acceptance_pointwise95_upper": 0.09755333236963043
    },
    {
      "cultivation": "5->15",
      "method": "Color + JOBS",
      "illustrative_binary_Y_ceiling": 1e-06,
      "policy": "gap 15",
      "attempts": 1073741824,
      "accepted": 109900424,
      "binary_Y_errors": 46,
      "acceptance": 0.10235274583101273,
      "binary_Y_error_rate": 4.1856071456102847e-07,
      "binary_Y_pointwise95_upper": 5.583012984873868e-07,
      "acceptance_pointwise95_lower": 0.10233461631393176,
      "acceptance_pointwise95_upper": 0.10237087749191262
    }
  ]
}


==> data/jobs_vs_tesseract_paired.csv <==
circuit,family,code,distance,basis,p,prefix_shots,t_short,t_long,jobs,short_t_only,short_j_only,long_t_only,long_j_only,long_kind
surface_d7_X_p0.001,surface,surface d7,7,X,0.001,270547,25,25,24,1,0,1,0,lower_bound
surface_d7_Z_p0.001,surface,surface d7,7,Z,0.001,304552,25,25,22,3,0,3,0,lower_bound
surface_d7_X_p0.002,surface,surface d7,7,X,0.002,15000,26,26,24,2,0,2,0,measured
surface_d7_Z_p0.002,surface,surface d7,7,Z,0.002,15000,32,32,30,2,0,2,0,measured
surface_d7_X_p0.004,surface,surface d7,7,X,0.004,1000,31,31,30,3,2,3,2,measured
surface_d7_Z_p0.004,surface,surface d7,7,Z,0.004,1000,27,27,23,6,2,6,2,measured
surface_d9_X_p0.001,surface,surface d9,9,X,0.001,8000000,83,83,83,2,2,2,2,lower_bound
surface_d9_Z_p0.001,surface,surface d9,9,Z,0.001,5189839,58,58,57,2,1,2,1,lower_bound
surface_d9_X_p0.002,surface,surface d9,9,X,0.002,54259,26,25,25,2,1,1,1,measured
surface_d9_Z_p0.002,surface,surface d9,9,Z,0.002,61333,29,28,26,3,0,3,1,measured
surface_d9_X_p0.004,surface,surface d9,9,X,0.004,1000,28,27,25,8,5,5,3,measured
surface_d9_Z_p0.004,surface,surface d9,9,Z,0.004,1000,29,28,25,7,3,6,3,measured
surface_d11_X_p0.001,surface,surface d11,11,X,0.001,29154583,42,36,36,7,1,1,1,lower_bound
surface_d11_Z_p0.001,surface,surface d11,11,Z,0.001,30000000,40,36,33,11,4,7,4,lower_bound
surface_d11_X_p0.002,surface,surface d11,11,X,0.002,83551,26,19,16,11,1,4,1,measured
surface_d11_Z_p0.002,surface,surface d11,11,Z,0.002,184782,27,20,23,9,5,3,6,measured
surface_d11_X_p0.004,surface,surface d11,11,X,0.004,1000,32,26,22,17,7,11,7,measured
surface_d11_Z_p0.004,surface,surface d11,11,Z,0.004,1000,31,25,12,21,2,16,3,measured
surface_d13_X_p0.001,surface,surface d13,13,X,0.001,77000000,33,18,12,21,0,6,0,lower_bound
surface_d13_Z_p0.001,surface,surface d13,13,Z,0.001,105516698,26,12,11,16,1,2,1,lower_bound
surface_d13_X_p0.002,surface,surface d13,13,X,0.002,156580,26,18,8,18,0,11,1,measured
surface_d13_Z_p0.002,surface,surface d13,13,Z,0.002,101168,25,14,9,17,1,6,1,measured
surface_d13_X_p0.004,surface,surface d13,13,X,0.004,843,34,24,13,27,6,15,4,measured
surface_d13_Z_p0.004,surface,surface d13,13,Z,0.004,949,40,27,13,31,4,17,3,measured
color_d7_X_p0.001,color,colour d7,7,X,0.001,112067,28,28,30,2,4,2,4,lower_bound
color_d7_Z_p0.001,color,colour d7,7,Z,0.001,88163,27,27,28,4,5,4,5,lower_bound
color_d7_X_p0.002,color,colour d7,7,X,0.002,7000,57,57,50,10,3,10,3,measured
color_d7_Z_p0.002,color,colour d7,7,Z,0.002,7000,47,46,44,9,6,8,6,measured
color_d7_X_p0.004,color,colour d7,7,X,0.004,696,54,52,48,14,8,13,9,measured
color_d7_Z_p0.004,color,colour d7,7,Z,0.004,712,78,78,86,8,16,9,17,measured
color_d9_X_p0.001,color,colour d9,9,X,0.001,757512,27,26,28,9,10,8,10,lower_bound
color_d9_Z_p0.001,color,colour d9,9,Z,0.001,463205,25,24,26,3,4,2,4,lower_bound
color_d9_X_p0.002,color,colour d9,9,X,0.002,7000,26,26,25,6,5,5,4,measured
color_d9_Z_p0.002,color,colour d9,9,Z,0.002,9783,27,26,26,7,6,6,6,measured
color_d9_X_p0.004,color,colour d9,9,X,0.004,446,46,40,51,22,27,15,26,measured
color_d9_Z_p0.004,color,colour d9,9,Z,0.004,373,49,47,48,21,20,16,17,measured
color_d11_X_p0.001,color,colour d11,11,X,0.001,8000000,48,41,57,17,26,11,27,lower_bound
color_d11_Z_p0.001,color,colour d11,11,Z,0.001,7453366,86,66,78,31,23,14,26,lower_bound
color_d11_X_p0.002,color,colour d11,11,X,0.002,11748,26,12,12,17,3,2,2,measured
color_d11_Z_p0.002,color,colour d11,11,Z,0.002,12812,26,27,24,11,9,9,6,measured
color_d11_X_p0.004,color,colour d11,11,X,0.004,292,50,42,32,38,20,24,14,measured
color_d11_Z_p0.004,color,colour d11,11,Z,0.004,312,61,42,42,44,25,20,20,measured
color_d13_X_p0.001,color,colour d13,13,X,0.001,16782040,53,18,30,41,18,8,20,lower_bound
color_d13_Z_p0.001,color,colour d13,13,Z,0.001,14000000,61,22,30,44,13,7,15,lower_bound
color_d13_X_p0.002,color,colour d13,13,X,0.002,8981,26,12,4,24,2,10,2,measured
color_d13_Z_p0.002,color,colour d13,13,Z,0.002,11204,27,14,8,24,5,9,3,measured
color_d13_X_p0.004,color,colour d13,13,X,0.004,228,74,52,35,64,25,39,22,measured
color_d13_Z_p0.004,color,colour d13,13,Z,0.004,223,98,71,53,67,22,46,28,measured
bb_n72_k12_d6_X_p0.001,bb,"BB [[72,12,6]]",6,X,0.001,54757,33,33,35,8,10,8,10,lower_bound
bb_n72_k12_d6_Z_p0.001,bb,"BB [[72,12,6]]",6,Z,0.001,63000,26,26,31,6,11,6,11,lower_bound
bb_n72_k12_d6_X_p0.002,bb,"BB [[72,12,6]]",6,X,0.002,6777,44,45,38,11,5,11,4,measured
bb_n72_k12_d6_Z_p0.002,bb,"BB [[72,12,6]]",6,Z,0.002,3000,25,26,22,6,3,7,3,measured
bb_n72_k12_d6_X_p0.004,bb,"BB [[72,12,6]]",6,X,0.004,437,72,67,70,15,13,11,14,measured
bb_n72_k12_d6_Z_p0.004,bb,"BB [[72,12,6]]",6,Z,0.004,489,87,89,75,25,13,25,11,measured
bb_n108_k8_d10_X_p0.001,bb,"BB [[108,8,10]]",10,X,0.001,68000000,41,37,55,10,24,6,24,lower_bound
bb_n108_k8_d10_Z_p0.001,bb,"BB [[108,8,10]]",10,Z,0.001,42623813,38,38,43,3,8,3,8,lower_bound
bb_n108_k8_d10_X_p0.002,bb,"BB [[108,8,10]]",10,X,0.002,224875,25,13,11,18,4,6,4,measured
bb_n108_k8_d10_Z_p0.002,bb,"BB [[108,8,10]]",10,Z,0.002,176323,26,17,10,17,1,9,2,measured
bb_n108_k8_d10_X_p0.004,bb,"BB [[108,8,10]]",10,X,0.004,393,59,36,11,49,1,27,2,measured
bb_n108_k8_d10_Z_p0.004,bb,"BB [[108,8,10]]",10,Z,0.004,427,56,41,20,42,6,28,7,measured
bb_n90_k8_d10_X_p0.001,bb,"BB [[90,8,10]]",10,X,0.001,19681901,53,52,57,10,14,9,14,lower_bound
bb_n90_k8_d10_Z_p0.001,bb,"BB [[90,8,10]]",10,Z,0.001,7000000,32,32,31,7,6,7,6,lower_bound
bb_n90_k8_d10_X_p0.002,bb,"BB [[90,8,10]]",10,X,0.002,101378,25,17,14,13,2,6,3,measured
bb_n90_k8_d10_Z_p0.002,bb,"BB [[90,8,10]]",10,Z,0.002,77456,25,21,18,10,3,6,3,measured
bb_n90_k8_d10_X_p0.004,bb,"BB [[90,8,10]]",10,X,0.004,332,49,30,19,34,4,17,6,measured
bb_n90_k8_d10_Z_p0.004,bb,"BB [[90,8,10]]",10,Z,0.004,487,54,33,32,31,9,13,12,measured
bb_n144_k12_d12_X_p0.001,bb,"BB [[144,12,12]]",12,X,0.001,133667158,26,20,23,11,8,5,8,lower_bound
bb_n144_k12_d12_Z_p0.001,bb,"BB [[144,12,12]]",12,Z,0.001,88000000,27,25,32,6,11,4,11,lower_bound
bb_n144_k12_d12_X_p0.002,bb,"BB [[144,12,12]]",12,X,0.002,196181,25,13,5,21,1,9,1,measured
bb_n144_k12_d12_Z_p0.002,bb,"BB [[144,12,12]]",12,Z,0.002,159352,25,9,6,19,0,3,0,measured
bb_n144_k12_d12_X_p0.004,bb,"BB [[144,12,12]]",12,X,0.004,226,65,33,9,56,0,28,4,measured
bb_n144_k12_d12_Z_p0.004,bb,"BB [[144,12,12]]",12,Z,0.004,226,56,37,17,41,2,23,3,measured


==> data/jobs_vs_tesseract_throughput.csv <==
circuit,family,code,distance,basis,p,tesseract_short_grace_mean_ms,tesseract_long_grace_mean_ms,jobs_batched_us_per_shot,jobs_batched_us_per_shot_previous_build
bb_n72_k12_d6_X_p0.001,bb,"[[72,12,6]]",6,X,0.001,30.4234,,29.82,90.68
bb_n72_k12_d6_Z_p0.001,bb,"[[72,12,6]]",6,Z,0.001,30.6359,,29.83,90.03
bb_n72_k12_d6_X_p0.002,bb,"[[72,12,6]]",6,X,0.002,253.6159,936.2553,48.32,146.48
bb_n72_k12_d6_Z_p0.002,bb,"[[72,12,6]]",6,Z,0.002,253.6070,939.7578,48.59,146.48
bb_n72_k12_d6_X_p0.004,bb,"[[72,12,6]]",6,X,0.004,2869.3114,16123.6222,151.17,512.7
bb_n72_k12_d6_Z_p0.004,bb,"[[72,12,6]]",6,Z,0.004,2957.9707,14070.9850,156.62,537.11
bb_n108_k8_d10_X_p0.001,bb,"[[108,8,10]]",10,X,0.001,128.4398,,88.86,251.41
bb_n108_k8_d10_Z_p0.001,bb,"[[108,8,10]]",10,Z,0.001,118.3285,,87.1,233.7
bb_n108_k8_d10_X_p0.002,bb,"[[108,8,10]]",10,X,0.002,1167.3963,4827.6658,191.42,546.43
bb_n108_k8_d10_Z_p0.002,bb,"[[108,8,10]]",10,Z,0.002,1136.5995,4224.4518,185.01,523.24
bb_n108_k8_d10_X_p0.004,bb,"[[108,8,10]]",10,X,0.004,12361.8084,59953.6276,1164.99,4614.26
bb_n108_k8_d10_Z_p0.004,bb,"[[108,8,10]]",10,Z,0.004,12149.3135,59107.8030,1242.05,5029.3
bb_n90_k8_d10_X_p0.001,bb,"[[90,8,10]]",10,X,0.001,98.8681,,70.0,194.91
bb_n90_k8_d10_Z_p0.001,bb,"[[90,8,10]]",10,Z,0.001,99.4835,,71.27,196.98
bb_n90_k8_d10_X_p0.002,bb,"[[90,8,10]]",10,X,0.002,808.7101,2937.6021,139.49,390.62
bb_n90_k8_d10_Z_p0.002,bb,"[[90,8,10]]",10,Z,0.002,821.6290,2866.8838,134.49,379.06
bb_n90_k8_d10_X_p0.004,bb,"[[90,8,10]]",10,X,0.004,9633.0070,43996.2541,768.48,2954.1
bb_n90_k8_d10_Z_p0.004,bb,"[[90,8,10]]",10,Z,0.004,9786.0448,42475.8381,782.0,2954.1
bb_n144_k12_d12_X_p0.001,bb,"[[144,12,12]]",12,X,0.001,232.2935,,146.61,399.32
bb_n144_k12_d12_Z_p0.001,bb,"[[144,12,12]]",12,Z,0.001,229.5985,,151.89,418.77
bb_n144_k12_d12_X_p0.002,bb,"[[144,12,12]]",12,X,0.002,1980.5515,6202.9324,408.75,1168.82
bb_n144_k12_d12_Z_p0.002,bb,"[[144,12,12]]",12,Z,0.002,1976.4097,6769.6407,409.41,1167.49
bb_n144_k12_d12_X_p0.004,bb,"[[144,12,12]]",12,X,0.004,15054.8828,76113.4481,4122.24,18432.62
bb_n144_k12_d12_Z_p0.004,bb,"[[144,12,12]]",12,Z,0.004,15259.4376,70666.0100,3957.02,17480.47
surface_d7_X_p0.001,surface,surface d7,7,X,0.001,1.2515,,6.8,31.7
surface_d7_Z_p0.001,surface,surface d7,7,Z,0.001,1.2769,,6.89,31.58
surface_d7_X_p0.002,surface,surface d7,7,X,0.002,2.7802,4.0347,12.45,42.72
surface_d7_Z_p0.002,surface,surface d7,7,Z,0.002,2.7448,3.9543,12.5,42.72
surface_d7_X_p0.004,surface,surface d7,7,X,0.004,15.4997,42.6937,31.67,97.66
surface_d7_Z_p0.004,surface,surface d7,7,Z,0.004,15.0026,35.7128,32.59,97.66
surface_d9_X_p0.001,surface,surface d9,9,X,0.001,4.0900,,15.15,69.97
surface_d9_Z_p0.001,surface,surface d9,9,Z,0.001,4.2018,,15.27,69.77
surface_d9_X_p0.002,surface,surface d9,9,X,0.002,12.7790,19.9430,29.22,101.14
surface_d9_Z_p0.002,surface,surface d9,9,Z,0.002,12.3627,18.7824,29.59,102.54
surface_d9_X_p0.004,surface,surface d9,9,X,0.004,107.7305,333.0762,85.01,292.97
surface_d9_Z_p0.004,surface,surface d9,9,Z,0.004,107.7140,357.4284,88.02,292.97
surface_d11_X_p0.001,surface,surface d11,11,X,0.001,12.1069,,31.04,136.97
surface_d11_Z_p0.001,surface,surface d11,11,Z,0.001,11.8921,,31.11,134.15
surface_d11_X_p0.002,surface,surface d11,11,X,0.002,43.3619,79.9612,66.35,218.56
surface_d11_Z_p0.002,surface,surface d11,11,Z,0.002,44.5027,77.1382,65.49,218.67
surface_d11_X_p0.004,surface,surface d11,11,X,0.004,541.9871,2017.4448,270.22,1025.39
surface_d11_Z_p0.004,surface,surface d11,11,Z,0.004,589.1666,2316.4527,267.33,1000.98
surface_d13_X_p0.001,surface,surface d13,13,X,0.001,31.3146,,66.21,240.51
surface_d13_Z_p0.001,surface,surface d13,13,Z,0.001,32.0661,,66.77,240.47
surface_d13_X_p0.002,surface,surface d13,13,X,0.002,144.2576,266.7681,147.38,450.72
surface_d13_Z_p0.002,surface,surface d13,13,Z,0.002,142.1964,257.2538,148.9,454.1
surface_d13_X_p0.004,surface,surface d13,13,X,0.004,1997.1744,7939.0236,861.35,3833.01
surface_d13_Z_p0.004,surface,surface d13,13,Z,0.004,1944.1820,7750.7697,818.51,3686.52
color_d7_X_p0.001,color,color d7,7,X,0.001,12.6008,,17.07,55.8
color_d7_Z_p0.001,color,color d7,7,Z,0.001,13.4985,,16.24,53.27
color_d7_X_p0.002,color,color d7,7,X,0.002,77.7363,211.0428,29.8,85.45
color_d7_Z_p0.002,color,color d7,7,Z,0.002,80.4323,225.7809,27.98,85.45
color_d7_X_p0.004,color,color d7,7,X,0.004,655.7507,2805.0977,62.78,195.31
color_d7_Z_p0.004,color,color d7,7,Z,0.004,686.5665,3042.6181,62.07,195.31
color_d9_X_p0.001,color,color d9,9,X,0.001,46.4188,,41.79,126.69
color_d9_Z_p0.001,color,color d9,9,Z,0.001,44.5840,,39.09,120.14
color_d9_X_p0.002,color,color d9,9,X,0.002,352.7155,1298.1208,77.25,244.14
color_d9_Z_p0.002,color,color d9,9,Z,0.002,356.5000,1298.2701,73.28,227.86
color_d9_X_p0.004,color,color d9,9,X,0.004,2255.5920,12115.7137,253.9,976.56
color_d9_Z_p0.004,color,color d9,9,Z,0.004,2339.1462,13143.7188,233.4,878.91
color_d11_X_p0.001,color,color d11,11,X,0.001,118.2572,,88.1,267.77
color_d11_Z_p0.001,color,color d11,11,Z,0.001,116.1063,,84.16,242.32
color_d11_X_p0.002,color,color d11,11,X,0.002,990.3100,3651.8420,208.39,691.73
color_d11_Z_p0.002,color,color d11,11,Z,0.002,1059.4732,4059.1492,203.72,665.28
color_d11_X_p0.004,color,color d11,11,X,0.004,5253.4332,26239.3523,862.18,3759.77
color_d11_Z_p0.004,color,color d11,11,Z,0.004,5284.6736,27543.8713,882.16,3808.59
color_d13_X_p0.001,color,color d13,13,X,0.001,275.2507,,178.06,507.97
color_d13_Z_p0.001,color,color d13,13,Z,0.001,275.0762,,166.52,485.96
color_d13_X_p0.002,color,color d13,13,X,0.002,2548.7980,9567.8347,583.97,2107.75
color_d13_Z_p0.002,color,color d13,13,Z,0.002,2501.3040,9255.0553,540.49,1912.43
color_d13_X_p0.004,color,color d13,13,X,0.004,8802.9710,45295.9566,3078.3,15869.14
color_d13_Z_p0.004,color,color d13,13,Z,0.004,8732.2637,45579.1627,3118.71,15942.38


==> data/noise_learning_ler_vs_learning_cost.csv <==
basis,p,setting,learn_shots,learn_s,passes,median_abs_log_err,decode_shots,fails,ler,oracle_fails,ler_over_oracle,learned_only,oracle_only,mcnemar_p,us_per_shot
Z,0.001,def,16384,11.8,4,0.3874,2000000,1,5.000e-07,0,nan,1,0,1,414
Z,0.002,def,16384,11.8,4,0.3335,2000000,86,4.300e-05,66,1.303,43,23,0.0187,1291
Z,0.004,def,16384,11.9,4,0.5213,122880,12919,1.051e-01,7955,1.624,6778,1814,0,26736
X,0.001,def,16384,11.8,4,0.3884,2000000,1,5.000e-07,1,1.000,0,0,1,398
X,0.002,def,16384,11.8,4,0.3433,2000000,63,3.150e-05,50,1.260,23,10,0.0351,1298
X,0.004,def,16384,11.9,4,0.4984,126976,12440,9.797e-02,7767,1.602,6515,1842,0,26586
Z,0.001,p16,16384,46.4,16,0.5847,2000000,0,0.000e+00,0,nan,0,0,1,414
Z,0.002,p16,16384,46.4,16,0.4498,2000000,90,4.500e-05,66,1.364,38,14,0.0012,1288
Z,0.004,p16,16384,46.9,16,0.4039,167936,12130,7.223e-02,10858,1.117,4364,3092,2.84e-49,19726
X,0.001,p16,16384,46.3,16,0.5894,2000000,1,5.000e-07,1,1.000,0,0,1,395
X,0.002,p16,16384,46.4,16,0.4551,2000000,65,3.250e-05,50,1.300,27,12,0.0237,1192
X,0.004,p16,16384,46.8,16,0.4055,172032,11930,6.935e-02,10506,1.136,4372,2948,1.68e-62,19445
Z,0.001,def,65536,28.7,4,0.3011,2000000,1,5.000e-07,0,nan,1,0,1,419
Z,0.002,def,65536,28.8,4,0.2411,2000000,78,3.900e-05,66,1.182,33,21,0.134,1266
Z,0.004,def,65536,28.9,4,0.4123,131072,12581,9.599e-02,8495,1.481,6130,2044,0,25469
X,0.001,def,65536,28.6,4,0.3026,2000000,1,5.000e-07,1,1.000,0,0,1,398
X,0.002,def,65536,28.6,4,0.2452,2000000,63,3.150e-05,50,1.260,23,10,0.0351,1272
X,0.004,def,65536,28.8,4,0.4036,131072,11909,9.086e-02,8013,1.486,5759,1863,0,25362
Z,0.001,p16,65536,113.5,16,0.3907,2000000,0,0.000e+00,0,nan,0,0,1,413
Z,0.002,p16,65536,113.6,16,0.2610,2000000,66,3.300e-05,66,1.000,18,18,1,1184
Z,0.004,p16,65536,114.2,16,0.2368,172032,11581,6.732e-02,11111,1.042,3647,3177,1.35e-08,19253
X,0.001,p16,65536,113.4,16,0.3804,2000000,0,0.000e+00,1,0.000,0,1,1,402
X,0.002,p16,65536,113.7,16,0.2579,2000000,60,3.000e-05,50,1.200,18,8,0.0755,1181
X,0.004,p16,65536,114.2,16,0.2362,172032,11066,6.433e-02,10506,1.053,3412,2852,1.58e-12,19031
Z,0.001,def,131072,56.9,4,0.2521,2000000,1,5.000e-07,0,nan,1,0,1,415
Z,0.002,def,131072,57.2,4,0.1995,2000000,88,4.400e-05,66,1.333,40,18,0.00535,1260
Z,0.004,def,131072,57.3,4,0.3772,126976,11954,9.414e-02,8243,1.450,5718,2007,0,26162
X,0.001,def,131072,57.8,4,0.2486,2000000,1,5.000e-07,1,1.000,0,0,1,400
X,0.002,def,131072,57.8,4,0.2022,2000000,58,2.900e-05,50,1.160,18,10,0.185,1273
X,0.004,def,131072,57.3,4,0.3726,131072,11659,8.895e-02,8013,1.455,5585,1939,0,25160
Z,0.001,p16,131072,226.3,16,0.3034,2000000,0,0.000e+00,0,nan,0,0,1,410
Z,0.002,p16,131072,226.6,16,0.1875,2000000,66,3.300e-05,66,1.000,15,15,1,1183
Z,0.004,p16,131072,227.9,16,0.1751,172032,11482,6.674e-02,11111,1.033,3423,3052,4.24e-06,19217
X,0.001,p16,131072,226.3,16,0.2981,2000000,1,5.000e-07,1,1.000,0,0,1,395
X,0.002,p16,131072,226.8,16,0.1851,2000000,54,2.700e-05,50,1.080,12,8,0.503,1177
X,0.004,p16,131072,227.4,16,0.1735,176128,11239,6.381e-02,10749,1.046,3368,2878,6e-10,18949
Z,0.001,def,524288,226.9,4,0.1790,2000000,1,5.000e-07,0,nan,1,0,1,415
Z,0.002,def,524288,227.3,4,0.1454,2000000,78,3.900e-05,66,1.182,31,19,0.119,1255
Z,0.004,def,524288,228.7,4,0.3390,131072,12299,9.383e-02,8495,1.448,5884,2080,0,25154
X,0.001,def,524288,226.9,4,0.1791,2000000,1,5.000e-07,1,1.000,0,0,1,401
X,0.002,def,524288,227.7,4,0.1480,2000000,60,3.000e-05,50,1.200,16,6,0.0525,1271
X,0.004,def,524288,228.5,4,0.3379,135168,11934,8.829e-02,8282,1.441,5668,2016,0,24993
Z,0.001,p16,524288,903.9,16,0.1794,2000000,0,0.000e+00,0,nan,0,0,1,413
Z,0.002,p16,524288,905.3,16,0.0975,2000000,68,3.400e-05,66,1.030,13,11,0.839,1182
Z,0.004,p16,524288,909.7,16,0.0971,172032,11347,6.596e-02,11111,1.021,3143,2907,0.00251,19153
X,0.001,p16,524288,904.0,16,0.1773,2000000,1,5.000e-07,1,1.000,0,0,1,396
X,0.002,p16,524288,904.6,16,0.0974,2000000,50,2.500e-05,50,1.000,9,9,1,1179
X,0.004,p16,524288,909.4,16,0.0960,176128,11016,6.255e-02,10749,1.025,2980,2713,0.000422,18923
Z,0.002,def,1024,2.4,1,1.1388,520192,214,4.114e-04,17,12.588,202,5,3.01e-53,6212
Z,0.004,def,1024,2.4,1,1.1001,45056,23194,5.148e-01,2944,7.878,20357,107,0,80314
X,0.002,def,1024,6.6,3,0.8344,1089536,102,9.362e-05,29,3.517,84,11,4.52e-15,2866
X,0.004,def,1024,2.4,1,1.0617,40960,19929,4.865e-01,2495,7.988,17531,97,0,80719
Z,0.002,p16,1024,33.6,16,0.4548,2000000,140,7.000e-05,66,2.121,102,28,4.43e-11,1420
Z,0.004,p16,1024,33.9,16,0.4879,131072,16678,1.272e-01,8495,1.963,9964,1781,0,25741
X,0.002,p16,1024,33.7,16,0.4695,2000000,136,6.800e-05,50,2.720,99,13,1.5e-17,1406
X,0.004,p16,1024,34.0,16,0.4919,131072,15555,1.187e-01,8013,1.941,9196,1654,0,25340
Z,0.002,def,2048,8.8,4,0.6204,1757184,110,6.260e-05,57,1.930,77,24,1.18e-07,1705
Z,0.004,def,2048,4.6,2,0.9632,53248,19641,3.689e-01,3467,5.665,16426,252,0,64408
X,0.002,def,2048,8.8,4,0.5739,1769472,104,5.877e-05,43,2.419,70,9,7.78e-13,1689
X,0.004,def,2048,4.6,2,0.8907,53248,18356,3.447e-01,3244,5.658,15336,224,0,63562
Z,0.002,p16,2048,34.4,16,0.5274,2000000,105,5.250e-05,66,1.591,62,23,2.77e-05,1289
Z,0.004,p16,2048,34.8,16,0.5221,147456,14465,9.810e-02,9563,1.513,7290,2388,0,22608
X,0.002,p16,2048,34.4,16,0.5880,2000000,93,4.650e-05,50,1.860,56,13,1.68e-07,1285
X,0.004,p16,2048,34.8,16,0.5463,147456,13980,9.481e-02,9016,1.551,7079,2115,0,22351
Z,0.002,def,4096,9.3,4,0.4781,2000000,112,5.600e-05,66,1.697,66,20,6.67e-07,1441
Z,0.004,def,4096,9.3,4,0.7157,102400,14823,1.448e-01,6636,2.234,9397,1210,0,32742
X,0.002,def,4096,9.3,4,0.4631,2000000,87,4.350e-05,50,1.740,48,11,1.24e-06,1441
X,0.004,def,4096,9.4,4,0.6611,102400,13709,1.339e-01,6305,2.174,8592,1188,0,32292
Z,0.002,p16,4096,36.2,16,0.6212,2000000,104,5.200e-05,66,1.576,56,18,1.11e-05,1243
Z,0.004,p16,4096,36.5,16,0.5376,159744,13272,8.308e-02,10356,1.282,5725,2809,5.99e-223,20954
X,0.002,p16,4096,36.3,16,0.6449,2000000,76,3.800e-05,50,1.520,41,15,0.000686,1238
X,0.004,p16,4096,36.5,16,0.5537,159744,12761,7.988e-02,9751,1.309,5557,2547,7.35e-251,20766
Z,0.002,def,8192,10.1,4,0.3898,2000000,91,4.550e-05,66,1.379,49,24,0.00463,1325
Z,0.004,def,8192,10.2,4,0.6067,118784,13939,1.173e-01,7687,1.813,7903,1651,0,28526
X,0.002,def,8192,10.1,4,0.3928,2000000,70,3.500e-05,50,1.400,29,9,0.00166,1338
X,0.004,def,8192,10.2,4,0.5677,118784,13090,1.102e-01,7266,1.802,7344,1520,0,28379
Z,0.002,p16,8192,39.6,16,0.5559,2000000,88,4.400e-05,66,1.333,46,24,0.0115,1217
Z,0.004,p16,8192,40.0,16,0.4869,163840,12463,7.607e-02,10617,1.174,4919,3073,1.81e-95,20097
X,0.002,p16,8192,39.7,16,0.5657,2000000,65,3.250e-05,50,1.300,26,11,0.0201,1214
X,0.004,p16,8192,40.0,16,0.4922,167936,12331,7.343e-02,10236,1.205,4971,2876,5.07e-125,19925


==> data/surgery_latency_provenance.json <==
{
  "archive": "tesseract_surgery_latency.tar.gz",
  "sha256": "2f3bc0855eeb43ca7b28786a10894ac864f07dea29bbc5ec0eff77f5bc325011",
  "script": "scripts/plot_surgery_latency.py",
  "records": "results/raw/{jobs,relay,tesseract/mp,tesseract/short}",
  "prefix_shots_per_decoder_per_rate": 100000,
  "gpu_build": "Not identified in archive; do not assume cb45903c.",
  "smoothing": "Scott-bandwidth Gaussian KDE in log10(ms), transformed to density per ms.",
  "quantiles": "Empirical; calculated from all measured shots, without smoothing."
}


==> data/surgery_latency_summary.csv <==
p,decoder,shots,failures,mean_ms,p50_ms,p90_ms,p99_ms,p999_ms,max_ms,fraction_above_50_ms
0.001,jobs,100000,0,3.95453756136,3.3570960000000003,6.272077600000001,13.003998619999994,21.29188217900017,72.82804,2e-05
0.001,tesseract/mp,100000,0,420.06416552,172.18450000000018,514.3685,6522.285459999895,19024.22479800002,45157.736,0.99983
0.001,tesseract/short,100000,4,1512.90484037,829.659999999996,3045.718600000011,12114.931409999976,20971.62588100004,39987.26,1.0
0.001,relay,100000,18,1.8380614014599999,1.1303375,3.2006728,10.359268259999979,42.090385388000456,244.61733,0.00079
0.002,jobs,100000,27,13.50810208984,11.804774,23.4428358,42.93482510999993,59.11423613900014,103.728356,0.00375
0.002,tesseract/mp,100000,41,10237.3864529,5321.57699999999,27153.973199999986,50458.17952999999,72242.82090000049,126906.20400000011,1.0
0.002,tesseract/short,100000,2342,20246.33793602,19617.976500000055,34223.484499999955,46272.09561999992,55980.58812100051,67974.30500000002,1.0
0.002,relay,100000,2753,23.26402832471,6.5011835,55.60616020000007,238.83757831,241.761133317,241.984198,0.11023
0.004,jobs,100000,55914,52.922660436150004,53.143221999999994,72.3073718,115.50133207999998,150.4491996140018,283.104472,0.57858
0.004,tesseract/mp,100000,47772,102882.49275327,103543.97649999999,116964.56530000005,144392.49916999994,164933.15559900034,208399.2199999998,1.0
0.004,tesseract/short,100000,96705,63792.933629399995,64591.87150000014,75280.63500000021,85583.69646999997,97016.63330000018,119136.33799999999,1.0
0.004,relay,100000,99867,238.1508702493,238.4987885,240.84475640000002,243.96692342,244.029584178,250.223577,0.99961

